Physical properties and H-ionizing-photon production rates of extreme nearby star-forming regions

Measurements of the galaxy UV luminosity function at z>6 suggest that young stars hosted in low-mass star-forming galaxies produced the bulk of hydrogen-ionizing photons necessary to reionize the intergalactic medium (IGM) by redshift z~6. Whether star-forming galaxies dominated cosmic reionization, however, also depends on their stellar populations and interstellar medium properties, which set, among other things, the production rate of H-ionizing photons, $\xi_\text{ion}^\star$, and the fraction of these escaping into the IGM. Given the difficulty of constraining with existing observatories the physical properties of z>6 galaxies, in this work we focus on a sample of ten nearby objects showing UV spectral features comparable to those observed at z>6. We use the new-generation Beagle tool to model the UV-to-optical photometry and UV/optical emission lines of these Local 'analogues' of high-redshift galaxies, finding that our relatively simple, yet fully self-consistent, physical model can successfully reproduce the different observables considered. Our galaxies span a broad range of metallicities and are characterised by high ionization parameters, low dust attenuation, and very young stellar populations. Through our analysis, we derive a novel diagnostic of the production rate of H-ionizing photons per unit UV luminosity, $\xi_\text{ion}^\star$, based on the equivalent width of the bright $[\text{OIII}] \lambda 4959,5007$ doublet, which does not require measurements of H-recombination lines. This new diagnostic can be used to estimate $\xi_\text{ion}^\star$ from future direct measurements of the $[\text{OIII}] \lambda 4959,5007$ line using JWST/NIRSpec (out to z~9.5), and by exploiting the contamination by $\text{H}\beta + [\text{OIII}] \lambda 4959,5007$ of photometric observations of distant galaxies, for instance from existing Spitzer/IRAC data and from future ones with JWST/NIRCam.

==> plots/data/full_table.dat <==
#                  2                36                80                82                110                111                179                182                191                198         
# Line   flux   err  model  flux   err  model  flux   err  model  flux   err  model  flux   err  model  flux   err  model  flux   err  model  flux   err  model  flux   err  model  flux   err  model
 Hdelta  -1.17  0.07 -1.18  -1.10  0.03 -1.09  -1.14  0.06 -1.12  -1.12  0.04 -1.11  -1.08  0.04 -1.10  -1.10  0.04 -1.06  -99.  -99. -1.24  -1.11  0.04 -1.08  -1.06  0.1 -1.06  -1.09  0.07 -1.08
 Hgamma  -0.90  0.07 -0.89  -0.82  0.03 -0.82  -0.86  0.06 -0.84  -0.84  0.04 -0.84  -0.81  0.04 -0.82  -0.82  0.04 -0.80  -0.89  0.06 -0.87  -0.85  0.04 -0.81  -0.80  0.1 -0.80  -0.84  0.07 -0.81
 Hbeta  -0.54  0.08 -0.54  -0.48  0.03 -0.48  -0.52  0.07 -0.50  -0.49  0.04 -0.50  -0.48  0.03 -0.47  -0.48  0.04 -0.47  -0.54  0.06 -0.49  -0.50  0.04 -0.48  -0.47  0.1 -0.47  -0.50  0.08 -0.47
 Halpha  0.00  0.1 0.00  0.00  0.04 0.00  0.00  0.08 0.00  0.00  0.06 0.00  0.00  0.05 0.00  0.00  0.04 0.00  0.00  0.09 0.00  0.00  0.06 0.00  0.00  0.2 0.00  0.00  0.1 0.00
 OIII1661  -2.14  0.07 -2.21  -2.02  0.04 -1.98  -2.51  0.07 -2.47  -1.81  0.04 -1.90  -99.  -99. -2.08  -2.03  0.05 -1.79  -99.  -99. -2.16  -2.00  0.04 -2.03  -2.29  0.1 -2.34  -99.  -99. -2.35
 OIII1666  -1.76  0.07 -1.78  -1.53  0.03 -1.55  -2.06  0.06 -2.03  -1.47  0.04 -1.47  -1.64  0.04 -1.65  -1.35  0.03 -1.36  -1.93  0.06 -1.92  -1.65  0.04 -1.60  -99.  -99. -1.91  -99.  -99. -1.90
 CIII1908  -1.24  0.08 -1.27  -1.0  0.06 -1.04  -99.  -99. -1.69  -0.84  0.04 -0.86  -99.  -99. -1.37  -99.  -99. -1.32  -1.23  0.06 -1.19  -0.93  0.04 -0.90  -1.16  0.1 -1.19  -1.40  0.08 -1.37
 NeIII3868  -0.95  0.07 -0.97  -0.85  0.03 -0.85  -0.90  0.06 -0.88  -0.79  0.04 -0.78  -0.80  0.04 -0.80  -0.88  0.04 -0.82  -1.05  0.06 -1.0  -0.84  0.04 -0.81  -0.81  0.1 -0.83  -1.02  0.07 -0.97
 OII3727  -0.63  0.08 -0.64  -0.40  0.05 -0.32  -0.29  0.07 -0.24  -0.60  0.06 -0.60  -0.21  0.05 -0.15  -0.50  0.05 -0.39  -0.26  0.07 -0.15  -0.36  0.06 -0.28  -0.54  0.1 -0.45  -0.00.1  0.08 -0.04
 HeI3889  -1.66  0.07 -1.72  -1.56  0.04 -1.60  -1.62  0.06 -1.65  -1.67  0.04 -1.65  -1.56  0.05 -1.65  -1.60  0.05 -1.58  -99.  -99. -1.90  -1.65  0.04 -1.60  -1.49  0.1 -1.64  -1.53  0.08 -1.62
 OIII4363  -1.48  0.07 -1.57  -1.49  0.04 -1.60  -1.80  0.07 -1.82  -1.37  0.04 -1.47  -1.61  0.05 -1.71  -1.43  0.05 -1.52  -2.02  0.07 -2.09  -1.49  0.04 -1.61  -1.80  0.1 -1.83  -1.98  0.09 -1.89
 ArIV4740  -2.54  0.1 -2.77  -2.68  0.3 -2.89  -3.06  0.3 -2.94  -2.32  0.09 -2.55  -2.62  0.3 -2.87  -2.55  0.3 -2.79  -3.59  1 -3.09  -2.72  0.2 -2.83  -2.78  0.2 -2.66  -3.51  1 -3.28
 OIII4959  -0.26  0.08 -0.30  -0.23  0.03 -0.27  -0.25  0.07 -0.23  -0.15  0.04 -0.18  -0.24  0.03 -0.26  -0.26  0.04 -0.25  -0.35  0.06 -0.31  -0.19  0.04 -0.21  -0.15  0.1 -0.12  -0.38  0.08 -0.36
 OIII5007  0.21  0.1 0.18  0.25  0.04 0.21  0.24  0.08 0.25  0.34  0.05 0.30  0.23  0.04 0.21  0.22  0.05 0.22  0.12  0.07 0.17  0.29  0.05 0.27  0.32  0.2 0.36  0.08  0.09 0.12
 HeI5875  -1.46  0.08 -1.44  -1.44  0.03 -1.40  -1.40  0.06 -1.38  -1.43  0.04 -1.42  -1.45  0.04 -1.40  -1.49  0.04 -1.41  -1.42  0.06 -1.37  -1.44  0.04 -1.39  -1.39  0.1 -1.35  -1.46  0.08 -1.39
 OI6363  -2.69  0.1 -2.63  -2.40  0.2 -2.41  -2.47  0.09 -2.35  -2.63  0.09 -2.71  -2.52  0.1 -2.44  -2.75  0.3 -2.52  -2.61  0.1 -2.45  -2.41  0.08 -2.39  -2.90  0.2 -2.68  -2.45  0.1 -2.24
 NII6548  -2.52  0.1 -2.61  -2.49  0.3 -2.32  -2.00  0.08 -1.97  -2.38  0.2 -2.55  -1.93  0.07 -1.97  -2.53  0.2 -2.49  -1.95  0.09 -1.73  -2.22  0.07 -2.22  -2.23  0.1 -2.16  -1.85  0.09 -1.93
 NII6583  -1.97  0.08 -2.13  -1.70  0.03 -1.84  -1.49  0.06 -1.50  -1.76  0.04 -2.07  -1.42  0.04 -1.49  -2.01  0.06 -2.01  -1.41  0.07 -1.24  -1.68  0.05 -1.75  -1.73  0.1 -1.69  -1.32  0.08 -1.45
 SII6716  -1.59  0.07 -1.64  -1.38  0.03 -1.42  -1.33  0.06 -1.31  -1.59  0.04 -1.65  -1.23  0.04 -1.27  -1.51  0.03 -1.53  -1.29  0.06 -1.26  -1.37  0.04 -1.41  -1.62  0.1 -1.62  -1.21  0.07 -1.19
 SII6730  -1.70  0.07 -1.75  -1.50  0.03 -1.54  -1.43  0.06 -1.42  -1.69  0.04 -1.77  -1.37  0.04 -1.38  -1.68  0.04 -1.64  -1.41  0.06 -1.37  -1.48  0.04 -1.52  -1.76  0.1 -1.73  -1.35  0.07 -1.30
 ArIII7135  -1.75  0.07 -1.73  -1.69  0.03 -1.64  -1.49  0.06 -1.47  -1.66  0.04 -1.65  -1.55  0.04 -1.49  -1.76  0.04 -1.70  -1.50  0.06 -1.47  -1.73  0.04 -1.58  -1.43  0.1 -1.51  -1.56  0.08 -1.56
